Q-Strata: Hierarchical Bit Allocation for Mixed-Precision Quantization of Mixture-of-Experts LLMs

Mixed-precision quantization (MPQ) assigns a different bitwidth to each linear layer of a large language model (LLM) to minimize the quantization-induced quality loss under a fixed budget, but Mixture-of-Experts (MoE) models contain these layers in every expert of every MoE block, so the allocation space grows far larger than in a dense model. Existing methods either allocate within each block under a uniform per-block budget, or allocate across blocks through an additive proxy, and neither directly optimizes a model-level objective over the choices that couple the blocks. We propose Q-Strata, a bi-level allocator that ranks within-block assignments with a cheap proxy and allocates across blocks with a model-level objective evaluated on the assembled quantized model. Its inner stage caches a Pareto frontier of candidates per block over finely spaced budgets, leaving the outer stage to set one budget per block instead of a bitwidth for every linear layer. With the search reduced to one budget per block, the outer stage optimizes this model-level objective directly, capturing the inter-block coupling that additive proxies miss. On Mixtral-8x7B-Instruct, Qwen1.5-MoE-A2.7B, and DeepSeek-V2-Lite, Q-Strata consistently achieves lower WikiText2 perplexity than uniform-bitwidth GPTQ and the state-of-the-art MoE MPQ methods MxMoE and GEMQ in the low-bit regime. The code is available at https://github.com/snu-mllab/Q-Strata/tree/main.

==> csvs/hqq-hqq/amq.csv <==
bit,jsd,ppl
2.3548,0.279806,25.6664
2.4033,0.214710,16.6802
2.4537,0.178530,13.6518
2.5040,0.157178,12.1362
2.5544,0.140743,10.9859
2.6031,0.126362,10.1957
2.6545,0.114435,9.5710
2.7048,0.103695,9.0197
2.7534,0.094166,8.5496
2.8047,0.085455,8.1428
2.8543,0.076994,7.7871
2.9046,0.069440,7.5226
2.9534,0.061612,7.2444
3.0037,0.055002,7.0071
3.0542,0.048707,6.7854
3.1044,0.043107,6.6240
3.1496,0.038800,6.4943
3.2006,0.034896,6.3732
3.2544,0.031921,6.2739
3.3004,0.029795,6.2030
3.3541,0.027610,6.1418


==> csvs/hqq-hqq/lazy_greedy.csv <==
bit,jsd,ppl
2.3488,0.260595,22.3708
2.3999,0.203347,15.5852
2.4485,0.175740,13.5100
2.4945,0.158277,12.2851
2.5440,0.141680,11.1043
2.5988,0.125799,10.1456
2.6465,0.114131,9.5911
2.6935,0.105177,9.1387
2.7500,0.094256,8.6572
2.7978,0.086032,8.2896
2.8499,0.076845,7.9022
2.8994,0.068189,7.5722
2.9472,0.061244,7.2893
2.9968,0.054800,7.0202
3.0445,0.049072,6.8244
3.0993,0.042736,6.6179
3.1486,0.038572,6.4590
3.1980,0.034787,6.3485
3.2482,0.031676,6.2601
3.2932,0.029481,6.2008
3.3488,0.027437,6.1504


==> csvs/hqq-hqq/oneshot_lp.csv <==
bit,jsd,ppl
2.3496,0.301540,28.9816
2.3998,0.284633,24.8871
2.4500,0.254750,20.2903
2.4997,0.198437,14.1563
2.5492,0.174083,12.3043
2.5996,0.147867,10.8841
2.6499,0.133471,10.0703
2.6995,0.120416,9.4061
2.7500,0.111508,9.0116
2.7995,0.096984,8.3714
2.8499,0.086216,7.9497
2.8994,0.076090,7.5836
2.9498,0.067037,7.2866
2.9994,0.059093,7.0217
3.0497,0.051635,6.8015
3.0993,0.045329,6.6244
3.1496,0.040332,6.4608
3.1988,0.036146,6.3386
3.2500,0.032907,6.2362
3.2994,0.030294,6.1814
3.3496,0.028002,6.1296


==> csvs/sanity_dr/ds2_rndm_t1.csv <==
bit,dr
1.748057,1.000000
1.872960,0.734646
1.997863,0.908313
2.122960,0.805132
2.248252,0.430247
2.372960,0.308492
2.498446,0.242847
2.623349,0.113102
2.747669,0.098424
2.873155,0.065184
2.998446,0.038016
3.123155,0.023963
3.248057,0.015131
3.373155,0.010294
3.498446,0.010641
3.623349,0.008451
3.748057,0.002933
3.873349,0.003034
3.998834,0.002882
4.124320,0.000000


==> csvs/sanity_dr/ds2_rndm_t2.csv <==
bit,dr
1.748252,0.947980
1.873155,1.000000
1.998446,0.913925
2.123543,0.710922
2.248057,0.386171
2.373155,0.187640
2.498446,0.158242
2.623349,0.168779
2.748640,0.154816
2.872766,0.042186
2.998057,0.036829
3.123155,0.033525
3.248252,0.018643
3.372960,0.010661
3.498057,0.011666
3.622960,0.002126
3.747669,0.000000


==> csvs/sanity_dr/ds2_rndm_t3.csv <==
bit,dr
1.748252,1.000000
1.873155,0.870530
1.998252,0.410879
2.123155,0.100299
2.247863,0.111385
2.373349,0.049823
2.497863,0.023765
2.623155,0.001607
2.748446,0.010985
2.873349,0.010942
2.997863,0.004264
3.123543,0.004488
3.248446,0.000889
3.372960,0.002252
3.498252,0.001278
3.623155,0.001520
3.748446,0.000000


==> csvs/sanity_dr/ds2_rndm_t4.csv <==
bit,dr
1.748057,1.000000
1.873543,0.233130
1.998640,0.267304
2.123155,0.171323
2.247863,0.180501
2.373155,0.158765
2.498057,0.109129
2.623155,0.109665
2.748446,0.073670
2.872766,0.020796
2.998057,0.015261
3.122766,0.011746
3.248252,0.018172
3.373349,0.005869
3.498446,0.000000
3.623543,0.000346


==> csvs/sanity_dr/ds2_rndm_t5.csv <==
bit,dr
1.748057,1.000000
1.873349,0.483107
1.998446,0.257172
2.122960,0.345617
2.247669,0.285007
2.373155,0.308449
2.497669,0.271425
2.622572,0.175656
2.747863,0.142457
2.873349,0.093424
2.998252,0.088563
3.122960,0.068700
3.248252,0.048455
3.373737,0.042051
3.498252,0.049061
3.623543,0.064926
3.748057,0.044522
3.873932,0.024993
3.998446,0.022001
4.123932,0.000000

